Stability and performance guarantees in networks with cyclic dependencies

With the development of real-time networks such as reactive embedded systems, there is a need to compute deterministic performance bounds. This paper focuses on the performance guarantees and stability conditions in networks with cyclic dependencies in the network calculus framework. We first propose an algorithm that computes tight backlog bounds in tree networks for any set of flows crossing a server. Then, we show how this algorithm can be applied to improve bounds from the literature fir any topology, including cyclic networks. In particular, we show that the ring is stable in the network calculus framework.

==> bicycle.txt <==
0.01 	 1.20575905309 	 1.15209929584 	 inf 	 1.15209922429
0.015 	 1.26314775161 	 1.18480192216 	 inf 	 1.18480175845
0.02 	 1.32389925276 	 1.21870824529 	 inf 	 1.21870817543
0.025 	 1.38832205262 	 1.25390356228 	 inf 	 1.25390349216
0.030000000000000002 	 1.4567636504 	 1.29048143343 	 inf 	 1.29048136197
0.035 	 1.52961691548 	 1.3285447124 	 inf 	 1.32854463415
0.04 	 1.6073277439 	 1.36820673444 	 inf 	 1.36820666796
0.045 	 1.6904043195 	 1.40959269185 	 inf 	 1.40959238887
0.049999999999999996 	 1.77942838637 	 1.45284123205 	 inf 	 1.45284088135
0.05499999999999999 	 1.8750690613 	 1.4981063213 	 inf 	 1.49810631311
0.05999999999999999 	 1.97809988012 	 1.54555942735 	 inf 	 1.54555922362
0.06499999999999999 	 2.08941999693 	 1.59539208619 	 inf 	 1.59539207952
0.06999999999999999 	 2.21008076678 	 1.64781893458 	 inf 	 1.6478186157
0.075 	 2.34131937707 	 1.70308130959 	 inf 	 1.70308129555
0.08 	 2.48460180918 	 1.7614515433 	 inf 	 1.7614515319
0.085 	 2.64167829648 	 1.82323811403 	 inf 	 1.82323810145
0.09000000000000001 	 2.81465573558 	 1.88879186063 	 inf 	 1.88879184883
0.09500000000000001 	 3.00609342152 	 1.95851352474 	 inf 	 1.95851351207
0.10000000000000002 	 3.21913136927 	 2.03286296425 	 inf 	 2.03286236037
0.10500000000000002 	 3.45766493976 	 2.11237048678 	 inf 	 2.1123702198
0.11000000000000003 	 3.72658651186 	 2.19765089478 	 inf 	 2.1976507785
0.11500000000000003 	 4.03212628523 	 2.28942103077 	 inf 	 2.2894209945
0.12000000000000004 	 4.38234313446 	 2.38852188425 	 inf 	 2.38852187397
0.12500000000000003 	 4.78784869531 	 2.49594670697 	 inf 	 2.49594667703
0.13000000000000003 	 5.26290509406 	 2.61287713174 	 inf 	 2.6128770913
0.13500000000000004 	 5.82714242847 	 2.74073008554 	 inf 	 2.74072914458
0.14000000000000004 	 6.50834661407 	 2.88121945777 	 inf 	 2.88121879328
0.14500000000000005 	 7.34718605175 	 3.03643823723 	 inf 	 3.03643822375
0.15000000000000005 	 8.40565644741 	 3.20896950847 	 inf 	 3.2089694931
0.15500000000000005 	 9.7831709469 	 3.40203887323 	 inf 	 3.40203885682
0.16000000000000006 	 11.6498056204 	 3.61972753008 	 inf 	 3.61972624987
0.16500000000000006 	 14.3226514221 	 3.86727617642 	 inf 	 3.86727578991
0.17000000000000007 	 18.4684565789 	 4.15152834999 	 inf 	 4.15152704571
0.17500000000000007 	 25.7690203137 	 4.48159403303 	 inf 	 4.48159401124
0.18000000000000008 	 42.0397317841 	 4.86987271542 	 inf 	 4.86987269299
0.18500000000000008 	 110.169355466 	 5.33368562218 	 inf 	 5.33368559842
0.19000000000000009 	 inf 	 5.89798689528 	 inf 	 5.89798635377
0.1950000000000001 	 inf 	 6.60008884676 	 inf 	 6.60008762421
0.2000000000000001 	 inf 	 7.49839351917 	 inf 	 7.49839252021
0.2050000000000001 	 inf 	 8.68974556682 	 inf 	 8.68974388226
0.2100000000000001 	 inf 	 10.3472939025 	 inf 	 10.3472907086
0.2150000000000001 	 inf 	 12.8140770136 	 inf 	 12.8140768538
0.2200000000000001 	 inf 	 16.8791116003 	 inf 	 16.8791114229
0.22500000000000012 	 inf 	 24.8511480179 	 inf 	 24.8511413197
0.23000000000000012 	 inf 	 47.6158972245 	 inf 	 47.615895581
0.23500000000000013 	 inf 	 663.602946855 	 inf 	 663.6029337
0.24000000000000013 	 inf 	 inf 	 inf 	 inf


==> cyclehete.txt <==
0.01 	 1.15367994978 	 1.10448106536 	 1.10874213586 	 1.10447323453
0.02 	 1.21048600375 	 1.11931245475 	 1.1280013446 	 1.11928127026
0.03 	 1.27070699987 	 1.13450690549 	 1.14779750425 	 1.13443491142
0.04 	 1.33466866775 	 1.15007778078 	 1.16815147135 	 1.14994660572
0.05 	 1.40273972204 	 1.1660391087 	 1.18908513796 	 1.16582854714
0.060000000000000005 	 1.47533920544 	 1.18240562419 	 1.21062149407 	 1.18209410461
0.07 	 1.55294539081 	 1.19919281422 	 1.23278469475 	 1.1987571018
0.08 	 1.63610664268 	 1.21641696653 	 1.25560013215 	 1.21583181913
0.09 	 1.72545476069 	 1.23409522215 	 1.27909451276 	 1.23333351337
0.09999999999999999 	 1.8217214927 	 1.25224563217 	 1.30329594037 	 1.25127815039
0.10999999999999999 	 1.92575913239 	 1.27088721911 	 1.32823400529 	 1.26968213496
0.11999999999999998 	 2.03856643055 	 1.29004004331 	 1.35393988026 	 1.28856338572
0.12999999999999998 	 2.16132149159 	 1.30972527485 	 1.38044642362 	 1.30793997294
0.13999999999999999 	 2.29542395519 	 1.32996527158 	 1.40778829059 	 1.32783145788
0.15 	 2.44254967203 	 1.35078366379 	 1.43600205313 	 1.34825790443
0.16 	 2.6047224152 	 1.37220544632 	 1.46512632934 	 1.3692411398
0.17 	 2.78440915926 	 1.3942570787 	 1.4952019231 	 1.39080359973
0.18000000000000002 	 2.98464848687 	 1.41696659437 	 1.52627197517 	 1.41296921842
0.19000000000000003 	 3.2092263879 	 1.44036371978 	 1.55838212574 	 1.43576314921
0.20000000000000004 	 3.46292119537 	 1.46448000446 	 1.59158068837 	 1.45921182101
0.21000000000000005 	 3.75185160492 	 1.4893489634 	 1.62591885274 	 1.48334340456
0.22000000000000006 	 4.08398221035 	 1.51500623291 	 1.66145088072 	 1.50818745798
0.23000000000000007 	 4.46987651684 	 1.54148974166 	 1.69823433696 	 1.5337754455
0.24000000000000007 	 4.92385132943 	 1.5688398985 	 1.73633033711 	 1.56014066616
0.25000000000000006 	 5.46580645367 	 1.59709979918 	 1.77580381001 	 1.58731861385
0.26000000000000006 	 6.1242403985 	 1.62631545409 	 1.81672379062 	 1.61534620828
0.2700000000000001 	 6.94145759746 	 1.65653603959 	 1.85916373736 	 1.64426371832
0.2800000000000001 	 7.98308121131 	 1.68781417593 	 1.90320187847 	 1.67411292251
0.2900000000000001 	 9.35668877731 	 1.72020623501 	 1.94892159058 	 1.70493893514
0.3000000000000001 	 11.251719534 	 1.75377268177 	 1.99641181294 	 1.73678960456
0.3100000000000001 	 14.0356358833 	 1.78857845369 	 2.04576750114 	 1.76971593402
0.3200000000000001 	 18.5272611016 	 1.82469338339 	 2.0970901249 	 1.80377234732
0.3300000000000001 	 26.9969283143 	 1.86219267017 	 2.15048821461 	 1.83901698194
0.34000000000000014 	 48.9426322364 	 1.90115740726 	 2.20607796242 	 1.8755120045
0.35000000000000014 	 241.997789772 	 1.94167517259 	 2.26398388412 	 1.91332399311
0.36000000000000015 	 inf 	 1.98384069228 	 2.32433954895 	 1.95252431074
0.37000000000000016 	 inf 	 2.02775658741 	 2.38728838541 	 1.99318955417
0.38000000000000017 	 inf 	 2.07353421667 	 2.45298457241 	 2.03540203921
0.3900000000000002 	 inf 	 2.12129462954 	 2.52159402618 	 2.07925034682
0.4000000000000002 	 inf 	 2.1711696472 	 2.59329549492 	 2.12482993715
0.4100000000000002 	 inf 	 2.22330309187 	 2.66828177496 	 2.17224383367
0.4200000000000002 	 inf 	 2.27785218876 	 2.74676106411 	 2.22160311607
0.4300000000000002 	 inf 	 2.3349891696 	 2.82895847016 	 2.27302894449
0.4400000000000002 	 inf 	 2.39490311267 	 2.91511769542 	 2.32665166354
0.45000000000000023 	 inf 	 2.45780206083 	 3.00550292119 	 2.3825247422
0.46000000000000024 	 inf 	 2.52391546804 	 3.10040091977 	 2.44085926098
0.47000000000000025 	 inf 	 2.59349703545 	 3.20012342623 	 2.50182953149
0.48000000000000026 	 inf 	 2.6668280115 	 3.30500980714 	 2.56561434321
0.49000000000000027 	 inf 	 2.74422104708 	 3.41543006967 	 2.63241075331
0.5000000000000002 	 inf 	 2.82602471814 	 3.53178826199 	 2.70243290284
0.5100000000000002 	 inf 	 2.91262885455 	 3.65452632414 	 2.77591655387
0.5200000000000002 	 inf 	 3.0044708483 	 3.78412845957 	 2.85312105771
0.5300000000000002 	 inf 	 3.10204315798 	 3.92112610932 	 2.93433244536
0.5400000000000003 	 inf 	 3.20590228288 	 4.06610362654 	 3.0198670123
0.5500000000000003 	 inf 	 3.31667955442 	 4.21970476652 	 3.11007518938
0.5600000000000003 	 inf 	 3.43509418957 	 4.38264012982 	 3.20534793645
0.5700000000000003 	 inf 	 3.56196917989 	 4.55569572267 	 3.3061203261
0.5800000000000003 	 inf 	 3.69825076264 	 4.7397428313 	 3.41287978624
0.5900000000000003 	 inf 	 3.84503245357 	 4.93574944732 	 3.52617456302
0.6000000000000003 	 inf 	 4.00358493987 	 5.1447935302 	 3.64662353921
0.6100000000000003 	 inf 	 4.17539357236 	 5.36807845446 	 3.77485059199
0.6200000000000003 	 inf 	 4.36220581189 	 5.606951065 	 3.91080565525
0.6300000000000003 	 inf 	 4.56609185818 	 5.86292285937 	 4.05605372932
0.6400000000000003 	 inf 	 4.7895229441 	 6.13769493527 	 4.21158166842
0.6500000000000004 	 inf 	 5.03547361034 	 6.43318749318 	 4.37852541416
0.6600000000000004 	 inf 	 5.30755699468 	 6.75157487623 	 4.55820265754
0.6700000000000004 	 inf 	 5.6102062821 	 7.09532737607 	 4.75215220877
0.6800000000000004 	 inf 	 5.94892180629 	 7.46726135104 	 4.96218799878
0.6900000000000004 	 inf 	 6.33061330387 	 7.8705999674 	 5.19046764982
0.7000000000000004 	 inf 	 6.7640830145 	 8.30904499282 	 5.43767050344
0.7100000000000004 	 inf 	 7.26072224737 	 8.78686790481 	 5.70588780749
0.7200000000000004 	 inf 	 7.83554023363 	 9.3090178616 	 6.00026180538
0.7300000000000004 	 inf 	 8.50872620574 	 9.88125679855 	 6.32509141145
0.7400000000000004 	 inf 	 9.3080976585 	 10.5103268677 	 6.68581859975
0.7500000000000004 	 inf 	 10.2730826498 	 11.2041599872 	 7.08666744951
0.7600000000000005 	 inf 	 11.4614884326 	 11.9721421825 	 7.5284561595
0.7700000000000005 	 inf 	 12.9616313169 	 12.8254499101 	 8.02882953484
0.7800000000000005 	 inf 	 14.9155357703 	 13.7774819348 	 8.60332912447
0.7900000000000005 	 inf 	 17.5671021427 	 14.8444194877 	 9.25267065859
0.8000000000000005 	 inf 	 21.3734492079 	 16.0459607565 	 10.0112056388
0.8100000000000005 	 inf 	 27.3031426309 	 17.4062954738 	 10.932715952
0.8200000000000005 	 inf 	 37.8294191794 	 18.9554150453 	 12.057483434
0.8300000000000005 	 inf 	 61.7079802399 	 20.7308991958 	 13.6944783794
0.8400000000000005 	 inf 	 168.64116516 	 22.7803914837 	 17.5550641776
0.8500000000000005 	 inf 	 inf 	 25.1650905525 	 25.1650899624
0.8600000000000005 	 inf 	 inf 	 27.9647726149 	 27.96477226
0.8700000000000006 	 inf 	 inf 	 31.2851806153 	 31.2851798312
0.8800000000000006 	 inf 	 inf 	 35.2691765851 	 35.2691759989
0.8900000000000006 	 inf 	 inf 	 40.1140756415 	 40.114075276
0.9000000000000006 	 inf 	 inf 	 46.0995247276 	 46.0995246255
0.9100000000000006 	 inf 	 inf 	 53.634183376 	 53.6341832507
0.9200000000000006 	 inf 	 inf 	 63.3377473592 	 63.3377459467
0.9300000000000006 	 inf 	 inf 	 76.1938048969 	 76.1937986217
0.9400000000000006 	 inf 	 inf 	 93.8564147235 	 93.856396963
0.9500000000000006 	 inf 	 inf 	 119.326067949 	 119.326065323
0.9600000000000006 	 inf 	 inf 	 158.642321858 	 158.642312754
0.9700000000000006 	 inf 	 inf 	 225.967116149 	 225.96711146
0.9800000000000006 	 inf 	 inf 	 363.930607226 	 363.930552873
0.9900000000000007 	 inf 	 inf 	 786.091373525 	 786.091132324


==> cycleunif.txt <==
#util	SFA		TD		GA		Combi
0.01 	 1.19991055834 	 1.10947105542 	 1.10943286854 	 1.10943287072
0.02 	 1.3108702731 	 1.12956318389 	 1.12940481843 	 1.12940481727
0.03 	 1.43487860053 	 1.15030619808 	 1.14993657127 	 1.14993656881
0.04 	 1.57445060483 	 1.17173185596 	 1.17104986736 	 1.17104987166
0.05 	 1.73279471259 	 1.19387402275 	 1.19276752516 	 1.19276738713
0.06 	 1.9140694545 	 1.2167688493 	 1.2151135061 	 1.21511341686
0.07 	 2.12376341879 	 1.24045496897 	 1.23811298447 	 1.23811289087
0.08 	 2.36927339905 	 1.26497371524 	 1.2617924222 	 1.2617923392
0.09 	 2.66081283567 	 1.29036936273 	 1.28617964921 	 1.28617957279
0.1 	 3.01289386363 	 1.3166893945 	 1.31130394969 	 1.31130388743
0.11 	 3.44685521417 	 1.34398479917 	 1.33719615478 	 1.33719612039
0.12 	 3.99541178779 	 1.3723104017 	 1.36388874221 	 1.36388874252
0.13 	 4.7114022766 	 1.40172523252 	 1.39141594364 	 1.3914159655
0.14 	 5.68607547033 	 1.43229294005 	 1.41981386022 	 1.41981388261
0.15 	 7.0917452641 	 1.46408225304 	 1.44912058711 	 1.449120607
0.16 	 9.2975182708 	 1.49716749961 	 1.47937634797 	 1.4793763639
0.17 	 13.2625004895 	 1.53162919135 	 1.51062364004 	 1.51062365158
0.18 	 22.4993103295 	 1.56755468234 	 1.54290739105 	 1.54290739733
0.19 	 68.4868412063 	 1.60503891436 	 1.57627512814 	 1.57627512835
0.20 	 inf 	 1.64418526193 	 1.61077715864 	 1.61077715629
0.21 	 inf 	 1.68510649302 	 1.64646678018 	 1.64646677549
0.22 	 inf 	 1.72792586438 	 1.68340048481 	 1.68340047844
0.23 	 inf 	 1.77277837412 	 1.72163819823 	 1.7216381942
0.24 	 inf 	 1.81981219843 	 1.76124353742 	 1.7612435365
0.25 	 inf 	 1.86919034498 	 1.80228408305 	 1.80228408414
0.26 	 inf 	 1.92109256196 	 1.84483168351 	 1.84483168494
0.27 	 inf 	 1.97571755026 	 1.88896278429 	 1.8889627869
0.28 	 inf 	 2.03328553653 	 1.93475878755 	 1.93475858335
0.29 	 inf 	 2.09404127763 	 1.98230644499 	 1.98230630311
0.30 	 inf 	 2.15825758348 	 2.03169828771 	 2.03169822222
0.31 	 inf 	 2.2262394657 	 2.08303309713 	 2.0830330572
0.3200000000000001 	 inf 	 2.29832904586 	 2.13641642139 	 2.13641638405
0.3300000000000001 	 inf 	 2.37491139066 	 2.19196114249 	 2.19196110751
0.34000000000000014 	 inf 	 2.45642148518 	 2.24978809984 	 2.24978806722
0.35000000000000014 	 inf 	 2.54335261179 	 2.31002677688 	 2.31002674686
0.36000000000000015 	 inf 	 2.63626647704 	 2.37281605805 	 2.37281603117
0.37000000000000016 	 inf 	 2.73580552743 	 2.43830506462 	 2.43830504215
0.38000000000000017 	 inf 	 2.84270802682 	 2.50665407882 	 2.50665405633
0.3900000000000002 	 inf 	 2.95782664619 	 2.5780355673 	 2.57803554255
0.4000000000000002 	 inf 	 3.0821515593 	 2.65263531616 	 2.65263528767
0.4100000000000002 	 inf 	 3.2168393722 	 2.73065369192 	 2.73065365924
0.4200000000000002 	 inf 	 3.36324968202 	 2.81230704449 	 2.81230700708
0.4300000000000002 	 inf 	 3.52299172045 	 2.89782927101 	 2.89782922827
0.4400000000000002 	 inf 	 3.69798448462 	 2.98747356197 	 2.98747351321
0.45000000000000023 	 inf 	 3.89053513642 	 3.08151435429 	 3.08151429868
0.46000000000000024 	 inf 	 4.10344249166 	 3.18024952023 	 3.18024945683
0.47000000000000025 	 inf 	 4.34013549561 	 3.28400282513 	 3.28400275293
0.48000000000000026 	 inf 	 4.60486130946 	 3.39312669274 	 3.39312661059
0.49000000000000027 	 inf 	 4.90294506223 	 3.50800532299 	 3.50800522957
0.5000000000000002 	 inf 	 5.24115528821 	 3.62905821471 	 3.62905810859
0.5100000000000002 	 inf 	 5.62822886902 	 3.75674415495 	 3.7567440347
0.5200000000000002 	 inf 	 6.07564308001 	 3.89156574703 	 3.89156561116
0.5300000000000002 	 inf 	 6.59878200397 	 4.03407456258 	 4.03407440968
0.5400000000000003 	 inf 	 7.21875420985 	 4.18487701829 	 4.18487684699
0.5500000000000003 	 inf 	 7.96532947325 	 4.34464109676 	 4.34464090616
0.5600000000000003 	 inf 	 8.8818902057 	 4.51410405365 	 4.51410384442
0.5700000000000003 	 inf 	 10.0342183253 	 4.69408128097 	 4.69408105543
0.5800000000000003 	 inf 	 11.5270975686 	 4.88547652993 	 4.88547629302
0.5900000000000003 	 inf 	 13.5382527301 	 5.08929373854 	 5.08929347515
0.6000000000000003 	 inf 	 16.3951978821 	 5.30665075994 	 5.30665088743
0.6100000000000003 	 inf 	 20.7751812773 	 5.53879535066 	 5.53879549183
0.6200000000000003 	 inf 	 28.3420493411 	 5.78712385695 	 5.78712401409
0.6300000000000003 	 inf 	 44.5719643476 	 6.05320313545 	 6.0532033115
0.6400000000000003 	 inf 	 104.313800927 	 6.3387963682 	 6.33879612755
0.6500000000000004 	 inf 	 inf 	 6.64589358867 	 6.64589351798
0.6600000000000004 	 inf 	 inf 	 6.97674793416 	 6.97674818413
0.6700000000000004 	 inf 	 inf 	 7.33391889483 	 7.33391917447
0.6800000000000004 	 inf 	 inf 	 7.72032415776 	 7.72032447197
0.6900000000000004 	 inf 	 inf 	 8.13930243584 	 8.13930242491
0.7000000000000004 	 inf 	 inf 	 8.59468771881 	 8.59468770489
0.7100000000000004 	 inf 	 inf 	 9.09090350101 	 9.09090348378
0.7200000000000004 	 inf 	 inf 	 9.63307443306 	 9.63307441202
0.7300000000000004 	 inf 	 inf 	 10.2271660169 	 10.2271659915
0.7400000000000004 	 inf 	 inf 	 10.8801577311 	 10.8801577006
0.7500000000000004 	 inf 	 inf 	 11.6002596803 	 11.6002596437
0.7600000000000005 	 inf 	 inf 	 12.3971858733 	 12.3971858291
0.7700000000000005 	 inf 	 inf 	 13.2825018919 	 13.2825018381
0.7800000000000005 	 inf 	 inf 	 14.2700713069 	 14.2700712418
0.7900000000000005 	 inf 	 inf 	 15.3766346537 	 15.3766345741
0.8000000000000005 	 inf 	 inf 	 16.6225685462 	 16.6225684472
0.8100000000000005 	 inf 	 inf 	 18.0328928754 	 18.0328927496
0.8200000000000005 	 inf 	 inf 	 19.638624691 	 19.6386245291
0.8300000000000005 	 inf 	 inf 	 21.478624406 	 21.4786241952
0.8400000000000005 	 inf 	 inf 	 23.6021536883 	 23.6021534115
0.8500000000000005 	 inf 	 inf 	 26.072482697 	 26.0724823588
0.8600000000000005 	 inf 	 inf 	 28.9720791553 	 28.9720788264
0.8700000000000006 	 inf 	 inf 	 32.4102422384 	 32.4102417175
0.8800000000000006 	 inf 	 inf 	 36.5346237754 	 36.5346233785
0.8900000000000006 	 inf 	 inf 	 41.5491348166 	 41.5491348428
0.9000000000000006 	 inf 	 inf 	 47.7427441841 	 47.7427444192
0.9100000000000006 	 inf 	 inf 	 55.5376978057 	 55.5376974514
0.9200000000000006 	 inf 	 inf 	 65.5742433887 	 65.5742438586
0.9300000000000006 	 inf 	 inf 	 78.8685163311 	 78.868516214
0.9400000000000006 	 inf 	 inf 	 97.1291994126 	 97.1291993514
0.9500000000000006 	 inf 	 inf 	 123.455702472 	 123.455703793
0.9600000000000006 	 inf 	 inf 	 164.086410888 	 164.086409245
0.9700000000000006 	 inf 	 inf 	 233.648984243 	 233.648984179
0.9800000000000006 	 inf 	 inf 	 376.17444455 	 376.174444363
0.9900000000000007 	 inf 	 inf 	 812.236166364 	 812.236161238


==> stabilitybis.txt <==
3 	 0.648 	 0.833 	 1.28549382716
4 	 0.482 	 0.759 	 1.57468879668
5 	 0.385 	 0.718 	 1.86493506494
6 	 0.321 	 0.693 	 2.15887850467
7 	 0.275 	 0.676 	 2.45818181818
8 	 0.241 	 0.663 	 2.7510373444
9 	 0.215 	 0.653 	 3.03720930233
10 	 0.194 	 0.646 	 3.32989690722
11 	 0.176 	 0.64 	 3.63636363636
12 	 0.162 	 0.635 	 3.91975308642
13 	 0.149 	 0.631 	 4.23489932886
14 	 0.139 	 0.627 	 4.51079136691
15 	 0.129 	 0.624 	 4.83720930233
16 	 0.121 	 0.622 	 5.14049586777
17 	 0.114 	 0.619 	 5.4298245614
18 	 0.108 	 0.617 	 5.71296296296
19 	 0.102 	 0.616 	 6.03921568627
20 	 0.097 	 0.614 	 6.32989690722
21 	 0.092 	 0.612 	 6.65217391304
22 	 0.088 	 0.611 	 6.94318181818
23 	 0.084 	 0.61 	 7.2619047619
24 	 0.081 	 0.609 	 7.51851851852
25 	 0.078 	 0.608 	 7.79487179487
26 	 0.075 	 0.607 	 8.09333333333
27 	 0.072 	 0.606 	 8.41666666667
28 	 0.069 	 0.605 	 8.76811594203
29 	 0.067 	 0.604 	 9.01492537313
30 	 0.064 	 0.604 	 9.4375
31 	 0.062 	 0.603 	 9.72580645161
32 	 0.06 	 0.603 	 10.05
33 	 0.059 	 0.602 	 10.2033898305
34 	 0.057 	 0.601 	 10.5438596491
35 	 0.055 	 0.601 	 10.9272727273
36 	 0.054 	 0.6 	 11.1111111111
37 	 0.052 	 0.6 	 11.5384615385
38 	 0.051 	 0.6 	 11.7647058824
39 	 0.049 	 0.599 	 12.2244897959
40 	 0.048 	 0.599 	 12.4791666667
41 	 0.047 	 0.598 	 12.7234042553
42 	 0.046 	 0.598 	 13.0
43 	 0.045 	 0.598 	 13.2888888889
44 	 0.044 	 0.597 	 13.5681818182
45 	 0.043 	 0.597 	 13.8837209302
46 	 0.042 	 0.597 	 14.2142857143
47 	 0.041 	 0.597 	 14.5609756098
48 	 0.04 	 0.596 	 14.9
49 	 0.039 	 0.596 	 15.2820512821
50	 0.038	 0.596	 15.684


==> stabilityter.txt <==
3 	 0.562 	 0.602 	 1.07117437722
4 	 0.435 	 0.489 	 1.12413793103
5 	 0.356 	 0.413 	 1.16011235955
6 	 0.301 	 0.358 	 1.18936877076
7 	 0.261 	 0.316 	 1.21072796935
8 	 0.23 	 0.283 	 1.23043478261
9 	 0.206 	 0.256 	 1.2427184466
10 	 0.187 	 0.234 	 1.2513368984
11 	 0.17 	 0.215 	 1.26470588235
12 	 0.157 	 0.199 	 1.26751592357
13 	 0.145 	 0.186 	 1.28275862069
14 	 0.135 	 0.174 	 1.28888888889
15 	 0.126 	 0.163 	 1.29365079365
16 	 0.119 	 0.154 	 1.29411764706
17 	 0.112 	 0.145 	 1.29464285714
18 	 0.106 	 0.138 	 1.30188679245
19 	 0.1 	 0.131 	 1.31
20 	 0.095 	 0.125 	 1.31578947368
21 	 0.091 	 0.119 	 1.30769230769
22 	 0.087 	 0.114 	 1.31034482759
23 	 0.083 	 0.11 	 1.32530120482
24 	 0.08 	 0.105 	 1.3125
25 	 0.076 	 0.101 	 1.32894736842
26 	 0.074 	 0.098 	 1.32432432432
27 	 0.071 	 0.094 	 1.32394366197
28 	 0.068 	 0.091 	 1.33823529412
29 	 0.066 	 0.088 	 1.33333333333
30 	 0.064 	 0.085 	 1.328125


==> tricycle.txt <==
0.01 	 1.04843018865 	 1.03003970439 	 1.03157491266 	 1.03003956473
0.015 	 1.05803963769 	 1.03516270593 	 1.03748103313 	 1.03516241589
0.02 	 1.06792652515 	 1.04035641182 	 1.04346858223 	 1.04035624789
0.025 	 1.07810254997 	 1.04562232682 	 1.04953926172 	 1.04562207545
0.030000000000000002 	 1.08858010879 	 1.05096199835 	 1.05569487794 	 1.05096160991
0.035 	 1.09937235137 	 1.05637701805 	 1.06193739419 	 1.05637638807
0.04 	 1.11049324151 	 1.06186902327 	 1.06826866547 	 1.06186813863
0.045 	 1.12195762415 	 1.06743969883 	 1.07469068152 	 1.0674387523
0.049999999999999996 	 1.13378129941 	 1.07309077863 	 1.08120549712 	 1.07308990444
0.05499999999999999 	 1.14598110437 	 1.07882404752 	 1.08781521923 	 1.07882272777
0.05999999999999999 	 1.15857500368 	 1.08464134315 	 1.09452201991 	 1.08463969874
0.06499999999999999 	 1.17158218999 	 1.09054455789 	 1.10132813883 	 1.09054244568
0.06999999999999999 	 1.18502319562 	 1.09653564095 	 1.10823584836 	 1.09653285715
0.075 	 1.19892001688 	 1.10261660044 	 1.1152476146 	 1.10261317395
0.08 	 1.21329625282 	 1.10878950563 	 1.12236579679 	 1.10878542261
0.085 	 1.22817726043 	 1.11505648932 	 1.1295929672 	 1.11505155562
0.09000000000000001 	 1.24359032848 	 1.12141975021 	 1.13693173532 	 1.12141367639
0.09500000000000001 	 1.25956487298 	 1.12788155553 	 1.14438479765 	 1.12787435193
0.10000000000000002 	 1.27613265718 	 1.13444424366 	 1.15195493842 	 1.13443550677
0.10500000000000002 	 1.29332804 	 1.14111022696 	 1.15964503295 	 1.14109974331
0.11000000000000003 	 1.31118825722 	 1.14788199468 	 1.16745805138 	 1.14786968398
0.11500000000000003 	 1.32975374069 	 1.15476211608 	 1.17539705992 	 1.15474802568
0.12000000000000004 	 1.34906848162 	 1.16175324359 	 1.18346523043 	 1.16173672284
0.12500000000000003 	 1.36918044535 	 1.16885811626 	 1.19166584179 	 1.16883885349
0.13000000000000003 	 1.39014204638 	 1.17607956324 	 1.20000228337 	 1.17605722353
0.13500000000000004 	 1.41201069407 	 1.18342050755 	 1.20847806057 	 1.18339469766
0.14000000000000004 	 1.43484942177 	 1.19088396997 	 1.21709679967 	 1.19085420287
0.14500000000000005 	 1.45872761466 	 1.19847307315 	 1.22586225209 	 1.19843930476
0.15000000000000005 	 1.48372185491 	 1.20619104591 	 1.23477830239 	 1.20615250589
0.15500000000000005 	 1.50991690695 	 1.21404122779 	 1.24384897182 	 1.21399734712
0.16000000000000006 	 1.53740687086 	 1.22202707381 	 1.25307842494 	 1.22197728291
0.16500000000000006 	 1.56629653831 	 1.2301521595 	 1.26247097588 	 1.23009585103
0.17000000000000007 	 1.59670299406 	 1.23842018615 	 1.27203109507 	 1.23835668238
0.17500000000000007 	 1.6287575166 	 1.24683498641 	 1.28176341619 	 1.24676357626
0.18000000000000008 	 1.66260784534 	 1.2554005301 	 1.29167274353 	 1.25532041825
0.18500000000000008 	 1.69842089988 	 1.26412093045 	 1.30176405984 	 1.26403072269
0.19000000000000009 	 1.73638606014 	 1.27300045053 	 1.31204253443 	 1.27290019046
0.1950000000000001 	 1.77671914767 	 1.2820435102 	 1.32251353187 	 1.28193170999
0.2000000000000001 	 1.81966728938 	 1.29125469329 	 1.33318262104 	 1.291130251
0.2050000000000001 	 1.86551490136 	 1.30063875532 	 1.34405558483 	 1.30050048255
0.2100000000000001 	 1.91459110571 	 1.31020063152 	 1.35513843022 	 1.31004725553
0.2150000000000001 	 1.96727899823 	 1.31994544731 	 1.36643739903 	 1.31977559583
0.2200000000000001 	 2.0240273294 	 1.32987852504 	 1.37795897928 	 1.32969069258
0.22500000000000012 	 2.08536536595 	 1.34000539049 	 1.38970991714 	 1.33979798328
0.23000000000000012 	 2.15192199189 	 1.35033178869 	 1.40169722963 	 1.35010314599
0.23500000000000013 	 2.2244505313 	 1.36086369252 	 1.41392821803 	 1.36061191611
0.24000000000000013 	 2.30386139865 	 1.37160732128 	 1.42641048211 	 1.37133042899
0.24500000000000013 	 2.39126561695 	 1.38256913463 	 1.43915193516 	 1.3822650001
0.2500000000000001 	 2.48803367355 	 1.39375585882 	 1.45216082001 	 1.39342209558
0.2550000000000001 	 2.59587641513 	 1.40517449929 	 1.46544572584 	 1.40480871723
0.2600000000000001 	 2.71695825304 	 1.41683235362 	 1.47901560631 	 1.4164318791
0.2650000000000001 	 2.85405881075 	 1.42873703236 	 1.49287970911 	 1.42829889178
0.27000000000000013 	 3.01080905712 	 1.44089647314 	 1.50704804063 	 1.44041777008
0.27500000000000013 	 3.19204530238 	 1.45331893661 	 1.52153050155 	 1.45279632359
0.28000000000000014 	 3.40435592208 	 1.46601305359 	 1.5363377077 	 1.46544298154
0.28500000000000014 	 3.65695544492 	 1.47898783459 	 1.55148093032 	 1.47836651483
0.29000000000000015 	 3.96314004594 	 1.49225269092 	 1.56697165706 	 1.49157601102
0.29500000000000015 	 4.34283188061 	 1.50581745717 	 1.582821983 	 1.50508096632
0.30000000000000016 	 4.82729793238 	 1.51969244455 	 1.59904459246 	 1.51889141363
0.30500000000000016 	 5.46857168962 	 1.53388839406 	 1.61565275856 	 1.53301776814
0.31000000000000016 	 6.36013477879 	 1.54841655522 	 1.63266030641 	 1.54747154558
0.31500000000000017 	 7.68846314969 	 1.56328871503 	 1.65008178939 	 1.56226302742
0.3200000000000002 	 9.88696692022 	 1.57851722225 	 1.66793243123 	 1.57740462537
0.3250000000000002 	 14.247069662 	 1.59411502131 	 1.68622818103 	 1.59290882815
0.3300000000000002 	 27.1221907358 	 1.61009568863 	 1.70498577824 	 1.60878872285
0.3350000000000002 	 1295.91221578 	 1.62647347809 	 1.72422278769 	 1.62505771903
0.3400000000000002 	 inf 	 1.64326342509 	 1.74395765715 	 1.6417309309
0.3450000000000002 	 inf 	 1.66048118504 	 1.76420975767 	 1.65882325786
0.3500000000000002 	 inf 	 1.67814328627 	 1.78499960174 	 1.67635021676
0.3550000000000002 	 inf 	 1.6962671168 	 1.80634831793 	 1.69432864937
0.3600000000000002 	 inf 	 1.71487098108 	 1.82827855999 	 1.71277611776
0.3650000000000002 	 inf 	 1.73397416122 	 1.85081404337 	 1.73171109603
0.3700000000000002 	 inf 	 1.75359698315 	 1.87397975011 	 1.75115300877
0.3750000000000002 	 inf 	 1.77376088834 	 1.89780201181 	 1.77112236753
0.3800000000000002 	 inf 	 1.79449510006 	 1.92230977714 	 1.79164722331
0.38500000000000023 	 inf 	 1.81584535772 	 1.9475363311 	 1.81277169263
0.39000000000000024 	 inf 	 1.83781267376 	 1.97350836111 	 1.83449610538
0.39500000000000024 	 inf 	 1.86042416809 	 2.00025866688 	 1.85684368452
0.40000000000000024 	 inf 	 1.88370856989 	 2.02782193648 	 1.87981426997
0.40500000000000025 	 inf 	 1.90769660549 	 2.0562348807 	 1.90346417324
0.41000000000000025 	 inf 	 1.93242041162 	 2.08553637897 	 1.92782243306
0.41500000000000026 	 inf 	 1.95791430255 	 2.11576763787 	 1.95292163755
0.42000000000000026 	 inf 	 1.98421478342 	 2.1469723635 	 1.97879583873
0.42500000000000027 	 inf 	 2.01136070008 	 2.17919694924 	 2.00548241746
0.43000000000000027 	 inf 	 2.03939342994 	 2.21249068041 	 2.03301843149
0.4350000000000003 	 inf 	 2.06835713928 	 2.24690595765 	 2.06144568426
0.4400000000000003 	 inf 	 2.09829945644 	 2.28249854104 	 2.09080834337
0.4450000000000003 	 inf 	 2.12927023855 	 2.31932929639 	 2.12115320805
0.4500000000000003 	 inf 	 2.16132333099 	 2.35746316269 	 2.1525305768
0.4550000000000003 	 inf 	 2.19451640193 	 2.39696542518 	 2.18499337982
0.4600000000000003 	 inf 	 2.22891128797 	 2.43790834448 	 2.21859880469
0.4650000000000003 	 inf 	 2.2645743782 	 2.48036917871 	 2.25340818493
0.4700000000000003 	 inf 	 2.30157704134 	 2.52443061335 	 2.2894873281
0.4750000000000003 	 inf 	 2.33999704437 	 2.57018123575 	 2.32690753774
0.4800000000000003 	 inf 	 2.37991688804 	 2.61771605967 	 2.36574470404
0.4850000000000003 	 inf 	 2.42142564723 	 2.66713710619 	 2.40608060253
0.4900000000000003 	 inf 	 2.46462001925 	 2.71855404806 	 2.44800373579
0.49500000000000033 	 inf 	 2.50960471239 	 2.77208492561 	 2.49160976708
0.5000000000000003 	 inf 	 2.55649329404 	 2.82785694382 	 2.53700222185
0.5050000000000003 	 inf 	 2.605409149 	 2.88600736124 	 2.58429339504
0.5100000000000003 	 inf 	 2.65648656504 	 2.94668448344 	 2.63360523915
0.5150000000000003 	 inf 	 2.70987491012 	 3.01004877532 	 2.68507228302
0.5200000000000004 	 inf 	 2.76573214854 	 3.07627410951 	 2.73883806024
0.5250000000000004 	 inf 	 2.82423324443 	 3.14554917016 	 2.79506038067
0.5300000000000004 	 inf 	 2.88557042652 	 3.21807903542 	 2.85391221283
0.5350000000000004 	 inf 	 2.94995504201 	 3.29408696546 	 2.91558337183
0.5400000000000004 	 inf 	 3.01761999692 	 3.37381642772 	 2.98028164828
0.5450000000000004 	 inf 	 3.0888225802 	 3.45753339687 	 3.04823870892
0.5500000000000004 	 inf 	 3.16384774406 	 3.54552897383 	 3.11970831032
0.5550000000000004 	 inf 	 3.24337249029 	 3.63820736051 	 3.19530313244
0.5600000000000004 	 inf 	 3.32747870976 	 3.73585513443 	 3.27508346559
0.5650000000000004 	 inf 	 3.41653793334 	 3.8388539673 	 3.35937715829
0.5700000000000004 	 inf 	 3.51100104401 	 3.94763227711 	 3.44858127221
0.5750000000000004 	 inf 	 3.61137538514 	 4.06266404813 	 3.54314120943
0.5800000000000004 	 inf 	 3.71823388751 	 4.18447496871 	 3.64348071304
0.5850000000000004 	 inf 	 3.83222602622 	 4.31364958289 	 3.75013086849
0.5900000000000004 	 inf 	 3.95410457381 	 4.45083965628 	 3.86380895512
0.5950000000000004 	 inf 	 4.08471051974 	 4.59677400335 	 3.98381968952
0.6000000000000004 	 inf 	 4.22501097639 	 4.75227008211 	 4.11188900688
0.6050000000000004 	 inf 	 4.37612764839 	 4.91824773794 	 4.24909673678
0.6100000000000004 	 inf 	 4.53936233555 	 5.09582533999 	 4.39649162803
0.6150000000000004 	 inf 	 4.71623460063 	 5.28619442852 	 4.55526024003
0.6200000000000004 	 inf 	 4.90852930494 	 5.49064032895 	 4.72676195358
0.6250000000000004 	 inf 	 5.11840918043 	 5.710702452 	 4.91263235967
0.6300000000000004 	 inf 	 5.34835406541 	 5.94814679593 	 5.1147610065
0.6350000000000005 	 inf 	 5.60138778943 	 6.20501018667 	 5.33541169938
0.6400000000000005 	 inf 	 5.88117542364 	 6.48365386541 	 5.57729546235
0.6450000000000005 	 inf 	 6.1922015435 	 6.78683029313 	 5.84369106656
0.6500000000000005 	 inf 	 6.5400128876 	 7.1177671359 	 6.13860207018
0.6550000000000005 	 inf 	 6.93297038761 	 7.48058075933 	 6.46810415228
0.6600000000000005 	 inf 	 7.38088588437 	 7.87998507493 	 6.83912735881
0.6650000000000005 	 inf 	 7.89384064734 	 8.32109280974 	 7.25773142483
0.6700000000000005 	 inf 	 8.48734835101 	 8.81049598451 	 7.73473923055
0.6750000000000005 	 inf 	 9.1817852854 	 9.35623269718 	 8.28379545506
0.6800000000000005 	 inf 	 10.005246899 	 9.9682050853 	 8.92321210984
0.6850000000000005 	 inf 	 10.9973744009 	 10.6587503794 	 9.67834125266
0.6900000000000005 	 inf 	 12.2159005833 	 11.4434389999 	 10.3948259348
0.6950000000000005 	 inf 	 13.7485747819 	 12.3422000649 	 11.2110589162
0.7000000000000005 	 inf 	 15.7356785033 	 13.3809614005 	 12.1476368036
0.7050000000000005 	 inf 	 18.413096733 	 14.5972954505 	 13.2467653643
0.7100000000000005 	 inf 	 22.2161924503 	 16.0360973454 	 14.5515475268
0.7150000000000005 	 inf 	 28.0438742739 	 17.7627351144 	 16.1272033374
0.7200000000000005 	 inf 	 38.0993249727 	 19.8708581833 	 18.0747908298
0.7250000000000005 	 inf 	 59.8880765773 	 22.5061959011 	 20.5994967842
0.7300000000000005 	 inf 	 141.088385865 	 25.8819343323 	 23.915656254
0.7350000000000005 	 inf 	 inf 	 30.3540299044 	 28.0245354135
0.7400000000000005 	 inf 	 inf 	 36.5505220356 	 33.648360122
0.7450000000000006 	 inf 	 inf 	 45.6912961446 	 41.9356320135
0.7500000000000006 	 inf 	 inf 	 60.4999782586 	 55.3493888864
0.7550000000000006 	 inf 	 inf 	 88.5527772777 	 80.7408755762
0.7600000000000006 	 inf 	 inf 	 161.844121572 	 147.043648043
0.7650000000000006 	 inf 	 inf 	 854.719169302 	 773.680174315

